Inferring Behavior-Specific Context Improves Zero-Shot Generalization in Reinforcement Learning

In this work, we address the challenge of zero-shot generalization (ZSG) in Reinforcement Learning (RL), where agents must adapt to entirely novel environments without additional training. We argue that understanding and utilizing contextual cues, such as the gravity level of the environment, is critical for robust generalization, and we propose to integrate the learning of context representations directly with policy learning. Our algorithm demonstrates improved generalization on various simulated domains, outperforming prior context-learning techniques in zero-shot settings. By jointly learning policy and context, our method acquires behavior-specific context representations, enabling adaptation to unseen environments and marks progress towards reinforcement learning systems that generalize across diverse real-world tasks. Our code and experiments are available at https://github.com/tidiane-camaret/contextual_rl_zero_shot.

==> figures/generalization_metrics/stats.csv <==
Environment,context_mode,context_range,metric,value
CARLCartPoleContinuous,jcpl,all,IQM,1.0297787775423488
CARLCartPoleContinuous,predictive_id,all,IQM,1.0172508627168866
CARLCartPoleContinuous,explicit,all,IQM,1.0335205186624519
CARLCartPoleContinuous,hidden,all,IQM,0.9821785524722132
CARLCartPoleContinuous,"jcpl, explicit",all,POI,0.5048999999999999
CARLCartPoleContinuous,"jcpl, hidden",all,POI,0.601125
CARLCartPoleContinuous,"jcpl, predictive_id",all,POI,0.5194
CARLCartPoleContinuous,jcpl,intra,IQM,1.0529390757720205
CARLCartPoleContinuous,predictive_id,intra,IQM,1.036611954651109
CARLCartPoleContinuous,explicit,intra,IQM,1.0883152659664759
CARLCartPoleContinuous,hidden,intra,IQM,1.007192479948269
CARLCartPoleContinuous,"jcpl, explicit",intra,POI,0.4128125
CARLCartPoleContinuous,"jcpl, hidden",intra,POI,0.6409375
CARLCartPoleContinuous,"jcpl, predictive_id",intra,POI,0.544375
CARLCartPoleContinuous,jcpl,extra,IQM,1.0854074318682605
CARLCartPoleContinuous,predictive_id,extra,IQM,1.0053745782981989
CARLCartPoleContinuous,explicit,extra,IQM,0.9895071171165811
CARLCartPoleContinuous,hidden,extra,IQM,0.9528974607651223
CARLCartPoleContinuous,"jcpl, explicit",extra,POI,0.55375
CARLCartPoleContinuous,"jcpl, hidden",extra,POI,0.5827083333333334
CARLCartPoleContinuous,"jcpl, predictive_id",extra,POI,0.5108333333333334
CARLMountainCarContinuous,jcpl,all,IQM,0.09173119440311625
CARLMountainCarContinuous,predictive_id,all,IQM,0.5885011328831845
CARLMountainCarContinuous,explicit,all,IQM,0.4648184428198643
CARLMountainCarContinuous,hidden,all,IQM,0.46650870284840257
CARLMountainCarContinuous,"jcpl, explicit",all,POI,0.45016528925619836
CARLMountainCarContinuous,"jcpl, hidden",all,POI,0.4437190082644628
CARLMountainCarContinuous,"jcpl, predictive_id",all,POI,0.4295454545454545
CARLMountainCarContinuous,jcpl,intra,IQM,0.3206919996776924
CARLMountainCarContinuous,predictive_id,intra,IQM,0.5788743547899682
CARLMountainCarContinuous,explicit,intra,IQM,0.6750842318363023
CARLMountainCarContinuous,hidden,intra,IQM,0.6078687779486842
CARLMountainCarContinuous,"jcpl, explicit",intra,POI,0.44000000000000006
CARLMountainCarContinuous,"jcpl, hidden",intra,POI,0.44900000000000007
CARLMountainCarContinuous,"jcpl, predictive_id",intra,POI,0.425
CARLMountainCarContinuous,jcpl,extra,IQM,-0.12304539583304054
CARLMountainCarContinuous,predictive_id,extra,IQM,0.5530040108446553
CARLMountainCarContinuous,explicit,extra,IQM,0.3254550011974827
CARLMountainCarContinuous,hidden,extra,IQM,0.13606077923629395
CARLMountainCarContinuous,"jcpl, explicit",extra,POI,0.4490277777777778
CARLMountainCarContinuous,"jcpl, hidden",extra,POI,0.4409722222222222
CARLMountainCarContinuous,"jcpl, predictive_id",extra,POI,0.41263888888888883
CARLPendulum,jcpl,all,IQM,0.3844675688760152
CARLPendulum,predictive_id,all,IQM,-0.10400420526787559
CARLPendulum,explicit,all,IQM,0.11689253380354239
CARLPendulum,hidden,all,IQM,-0.03741610453422493
CARLPendulum,"jcpl, explicit",all,POI,0.51
CARLPendulum,"jcpl, hidden",all,POI,0.5294
CARLPendulum,"jcpl, predictive_id",all,POI,0.5351
CARLPendulum,jcpl,intra,IQM,1.0127404401609823
CARLPendulum,predictive_id,intra,IQM,0.4678986306546573
CARLPendulum,explicit,intra,IQM,0.9649747034825898
CARLPendulum,hidden,intra,IQM,0.48023920116498714
CARLPendulum,"jcpl, explicit",intra,POI,0.499375
CARLPendulum,"jcpl, hidden",intra,POI,0.5978125
CARLPendulum,"jcpl, predictive_id",intra,POI,0.6109375
CARLPendulum,jcpl,extra,IQM,-0.03438101198062971
CARLPendulum,predictive_id,extra,IQM,-0.47854903577595204
CARLPendulum,explicit,extra,IQM,-0.44849557931582257
CARLPendulum,hidden,extra,IQM,-0.382519641667033
CARLPendulum,"jcpl, explicit",extra,POI,0.5194444444444444
CARLPendulum,"jcpl, hidden",extra,POI,0.5116666666666666
CARLPendulum,"jcpl, predictive_id",extra,POI,0.5151388888888888
CARLBraxAnt,jcpl,all,IQM,1.051768252047641
CARLBraxAnt,predictive_id,all,IQM,0.9407941585415146
CARLBraxAnt,explicit,all,IQM,0.482197338516032
CARLBraxAnt,hidden,all,IQM,1.0200410151616517
CARLBraxAnt,"jcpl, explicit",all,POI,0.7964462809917354
CARLBraxAnt,"jcpl, hidden",all,POI,0.5281818181818182
CARLBraxAnt,"jcpl, predictive_id",all,POI,0.5652066115702479
CARLBraxAnt,jcpl,intra,IQM,1.038206268106269
CARLBraxAnt,predictive_id,intra,IQM,0.934375346937227
CARLBraxAnt,explicit,intra,IQM,0.6610257417390585
CARLBraxAnt,hidden,intra,IQM,1.021645284443196
CARLBraxAnt,"jcpl, explicit",intra,POI,0.7278
CARLBraxAnt,"jcpl, hidden",intra,POI,0.523
CARLBraxAnt,"jcpl, predictive_id",intra,POI,0.5628
CARLBraxAnt,jcpl,extra,IQM,1.06354919573829
CARLBraxAnt,predictive_id,extra,IQM,0.946111477827158
CARLBraxAnt,explicit,extra,IQM,0.2766877640578837
CARLBraxAnt,hidden,extra,IQM,1.0186598122061694
CARLBraxAnt,"jcpl, explicit",extra,POI,0.8470833333333334
CARLBraxAnt,"jcpl, hidden",extra,POI,0.5341666666666667
CARLBraxAnt,"jcpl, predictive_id",extra,POI,0.5712499999999999

